Quarkonia as probes of the QGP and the initial stages of the heavy-ion collisions with ALICE

Studies of quarkonium production in heavy-ion collisions can be used for probing QGP properties. The suppression and regeneration of bound quarkonium states is sensitive to the medium properties. Modifications of the quarkonium polarization in Pb-Pb collisions with respect to pp collisions may give further insight into the suppression and regeneration mechanisms in the QGP. Quarkonia are also sensitive to the initial stages of heavy-ion collisions, and measurements in photonuclear collisions may help constrain the nuclear gluon-distribution at low Bjorken-$x$. In this work, recent quarkonium measurements performed by ALICE in Pb-Pb collisions at $\sqrt{s_{\mathrm{NN}}}~=~5.02$ TeV will be discussed. Preliminary measurements of the inclusive J/$\psi$ $R_{\rm AA}$ measured at both forward and midrapidity will be presented. The J/$\psi$ polarization measured for the first time in Pb-Pb collisions, as well as preliminary measurements of the coherent J/$\psi$ photoproduction cross section, will be discussed.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.


==> woc.bst.txt <==
%%
%% This is file ``woc.bst'' derived from ``apsrev'' for the Web of Conferences Journal,
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% merlin.mbs  (with options: `head,ay,nat,seq-no,nm-init,ed-au,nmlm,x10,x0,m10,m0,nmft,nmft-def,fnm-def,nmfted,lab,lab-def,keyxyr,yr-par,note-yr,tit-it,jtit-x,jttl-rm,thtit-x,trtit-x,vol-bf,vnum-x,volp-com,jpg-1,num-xser,jnm-x,pub-date,pre-pub,isbn,issn,edby,blk-com,pp,ed,abr,ednx,ord,jabr,revdata,eprint,url,url-blk,misc-simple,bibinfo,nfss,{}')
%% physjour.mbs  (with options: `ay,nat,seq-no,nm-init,ed-au,nmlm,x10,x0,m10,m0,nmft,nmft-def,fnm-def,nmfted,lab,lab-def,keyxyr,yr-par,note-yr,tit-it,jtit-x,jttl-rm,thtit-x,trtit-x,vol-bf,vnum-x,volp-com,jpg-1,num-xser,jnm-x,pub-date,pre-pub,isbn,issn,edby,blk-com,pp,ed,abr,ednx,ord,jabr,revdata,eprint,url,url-blk,misc-simple,bibinfo,nfss,{}')
%% geojour.mbs  (with options: `ay,nat,seq-no,nm-init,ed-au,nmlm,x10,x0,m10,m0,nmft,nmft-def,fnm-def,nmfted,lab,lab-def,keyxyr,yr-par,note-yr,tit-it,jtit-x,jttl-rm,thtit-x,trtit-x,vol-bf,vnum-x,volp-com,jpg-1,num-xser,jnm-x,pub-date,pre-pub,isbn,issn,edby,blk-com,pp,ed,abr,ednx,ord,jabr,revdata,eprint,url,url-blk,misc-simple,bibinfo,nfss,{}')
%% photjour.mbs  (with options: `ay,nat,seq-no,nm-init,ed-au,nmlm,x10,x0,m10,m0,nmft,nmft-def,fnm-def,nmfted,lab,lab-def,keyxyr,yr-par,note-yr,tit-it,jtit-x,jttl-rm,thtit-x,trtit-x,vol-bf,vnum-x,volp-com,jpg-1,num-xser,jnm-x,pub-date,pre-pub,isbn,issn,edby,blk-com,pp,ed,abr,ednx,ord,jabr,revdata,eprint,url,url-blk,misc-simple,bibinfo,nfss,{}')
%% merlin.mbs  (with options: `tail,ay,nat,seq-no,nm-init,ed-au,nmlm,x10,x0,m10,m0,nmft,nmft-def,fnm-def,nmfted,lab,lab-def,keyxyr,yr-par,note-yr,tit-it,jtit-x,jttl-rm,thtit-x,trtit-x,vol-bf,vnum-x,volp-com,jpg-1,num-xser,jnm-x,pub-date,pre-pub,isbn,issn,edby,blk-com,pp,ed,abr,ednx,ord,jabr,revdata,eprint,url,url-blk,misc-simple,bibinfo,nfss,{}')
%% ----------------------------------------
%% *** Bibliographic Style for The Web of Conferences Journal ***
%% 
%% Copyright 2005 (EDP Sciences)
 % ===============================================================
 % IMPORTANT NOTICE:
 % This bibliographic style (bst) file has been generated from one or
 % more master bibliographic style (mbs) files, listed above.
 %
 % This generated file can be redistributed and/or modified under the terms
 % of the LaTeX Project Public License Distributed from CTAN
 % archives in directory macros/latex/base/lppl.txt; either
 % version 1 of the License, or any later version.
 % ===============================================================
 % Name and version information of the main mbs file:
 % \ProvidesFile{merlin.mbs}[2000/05/04 4.01 (PWD, AO, DPC)]
 %   For use with BibTeX version 0.99a or later
 %-------------------------------------------------------------------
 % This bibliography style file is intended for texts in ENGLISH
 % This is an author-year citation style bibliography. As such, it is
 % non-standard LaTeX, and requires a special package file to function properly.
 % Such a package is    natbib.sty   by Patrick W. Daly
 % The form of the \bibitem entries is
 %   \bibitem[Jones et al.(1990)]{key}...
 %   \bibitem[Jones et al.(1990)Jones, Baker, and Smith]{key}...
 % The essential feature is that the label (the part in brackets) consists
 % of the author names, as they should appear in the citation, with the year
 % in parentheses following. There must be no space before the opening
 % parenthesis!
 % With natbib v5.3, a full list of authors may also follow the year.
 % In natbib.sty, it is possible to define the type of enclosures that is
 % really wanted (brackets or parentheses), but in either case, there must
 % be parentheses in the label.
 % The \cite command functions as follows:
 %   \citet{key} ==>>                Jones et al. (1990)
 %   \citet*{key} ==>>               Jones, Baker, and Smith (1990)
 %   \citep{key} ==>>                (Jones et al., 1990)
 %   \citep*{key} ==>>               (Jones, Baker, and Smith, 1990)
 %   \citep[chap. 2]{key} ==>>       (Jones et al., 1990, chap. 2)
 %   \citep[e.g.][]{key} ==>>        (e.g. Jones et al., 1990)
 %   \citep[e.g.][p. 32]{key} ==>>   (e.g. Jones et al., p. 32)
 %   \citeauthor{key} ==>>           Jones et al.
 %   \citeauthor*{key} ==>>          Jones, Baker, and Smith
 %   \citeyear{key} ==>>             1990
 %---------------------------------------------------------------------

ENTRY
  { address
    archive
    author
    booktitle
    chapter
    collaboration
    edition
    editor
    eid
    eprint
    howpublished
    institution
    isbn
    issn
    journal
    key
    month
    note
    number
    numpages
    organization
    pages
    publisher
    school
    series
    title
    type
    url
    volume
    year
  }
  {}
  { label extra.label sort.label short.list }
INTEGERS { output.state before.all mid.sentence after.sentence after.block }
FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}
STRINGS { s t}
FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { add.period$ write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { add.period$ " " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}
FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}
FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}
FUNCTION {fin.entry}
{ write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}
FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}
FUNCTION {add.blank}
{  " " * before.all 'output.state :=
}

FUNCTION {date.block}
{
  skip$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}
FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}
FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}
FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}
FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}
FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}
FUNCTION {bolden}
{ duplicate$ empty$
    { pop$ "" }
    { "\textbf{" swap$ * "}" * }
  if$
}
FUNCTION {bib.name.font}
{ duplicate$ empty$
  { pop$ "" }
  { "" swap$ * "" * }
  if$
}
FUNCTION {bib.fname.font}
{ duplicate$ empty$
  { pop$ "" }
  { "" swap$ * "" * }
  if$
}
FUNCTION {cite.name.font}
{ duplicate$ empty$
  { pop$ "" }
  { "{" swap$ * "}" * }    %%EDP Sciences: il y avait "\citenamefont"
  if$
}
FUNCTION {tie.or.space.prefix}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$
}

FUNCTION {capitalize}
{ "u" change.case$ "t" change.case$ }

FUNCTION {space.word}
{ " " swap$ * " " * }
 % Here are the language-specific definitions for explicit words.
 % Each function has a name bbl.xxx where xxx is the English word.
 % The language selected here is ENGLISH
FUNCTION {bbl.and}
{ ","}

FUNCTION {bbl.etal}
{ "et~al." }

FUNCTION {bbl.editors}
{ "eds." }

FUNCTION {bbl.editor}
{ "ed." }

FUNCTION {bbl.edby}
{ "edited by" }

FUNCTION {bbl.edition}
{ "edn." }

FUNCTION {bbl.volume}
{ "Vol." }            

FUNCTION {bbl.of}
{ "of" }

FUNCTION {bbl.number}
{ "Number" }            

FUNCTION {bbl.nr}
{ "no." }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.pages}
{ "pp." }

FUNCTION {bbl.page}
{ "p." }

FUNCTION {bbl.eidpp}
{ "" }                          %%EDP Sciences: il y avait "pages"

FUNCTION {bbl.chapter}
{ "chap." }

FUNCTION {bbl.techrep}
{ "Tech. Rep." }

FUNCTION {bbl.mthesis}
{ "Master's thesis" }

FUNCTION {bbl.phdthesis}
{ "Ph.D. thesis" }

FUNCTION {bbl.first}
{ "1st" }

FUNCTION {bbl.second}
{ "2nd" }

FUNCTION {bbl.third}
{ "3rd" }

FUNCTION {bbl.fourth}
{ "4th" }

FUNCTION {bbl.fifth}
{ "5th" }

FUNCTION {bbl.st}
{ "st" }

FUNCTION {bbl.nd}
{ "nd" }

FUNCTION {bbl.rd}
{ "rd" }

FUNCTION {bbl.th}
{ "th" }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"Jun."}

MACRO {jul} {"Jul."}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sep."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

FUNCTION {eng.ord}
{ duplicate$ "1" swap$ *
  #-2 #1 substring$ "1" =
     { bbl.th * }
     { duplicate$ #-1 #1 substring$
       duplicate$ "1" =
         { pop$ bbl.st * }
         { duplicate$ "2" =
             { pop$ bbl.nd * }
             { "3" =
                 { bbl.rd * }
                 { bbl.th * }
               if$
             }
           if$
          }
       if$
     }
   if$
}


























 %-------------------------------------------------------------------

 % Begin module:


 % \ProvidesFile{physjour.mbs}[1999/10/05 2.1 (PWD)]







































































































































MACRO {aa}{"Astron. \& Astrophys."}


MACRO {aasup}{"Astron. \& Astrophys. Suppl. Ser."}


MACRO {aj} {"Astron. J."}


MACRO {aph} {"Acta Phys."}

MACRO {advp} {"Adv. Phys."}

MACRO {ajp} {"Amer. J. Phys."}

MACRO {ajm} {"Amer. J. Math."}

MACRO {amsci} {"Amer. Sci."}

MACRO {anofd} {"Ann. Fluid Dyn."}

MACRO {am} {"Ann. Math."}

MACRO {ap} {"Ann. Phys. (NY)"}

MACRO {adp} {"Ann. Phys. (Leipzig)"}

MACRO {ao} {"Appl. Opt."}

MACRO {apl} {"Appl. Phys. Lett."}

MACRO {app} {"Astroparticle Phys."}

MACRO {apj} {"Astrophys. J."}


MACRO {apjsup} {"Astrophys. J. Suppl."}


MACRO {apss} {"Astrophys. Space Sci."}


MACRO {araa} {"Ann. Rev. Astron. Astrophys."}


MACRO {baas} {"Bull. Amer. Astron. Soc."}


MACRO {baps} {"Bull. Amer. Phys. Soc."}

MACRO {cmp} {"Comm. Math. Phys."}

MACRO {cpam} {"Commun. Pure Appl. Math."}

MACRO {cppcf} {"Comm. Plasma Phys. \& Controlled Fusion"}

MACRO {cpc} {"Comp. Phys. Comm."}

MACRO {cqg} {"Class. Quant. Grav."}

MACRO {cra} {"C. R. Acad. Sci. A"}

MACRO {fed} {"Fusion Eng. \& Design"}

MACRO {ft} {"Fusion Tech."}

MACRO {grg} {"Gen. Relativ. Gravit."}

MACRO {ieeens} {"IEEE Trans. Nucl. Sci."}

MACRO {ieeeps} {"IEEE Trans. Plasma Sci."}

MACRO {ijimw} {"Interntl. J. Infrared \& Millimeter Waves"}

MACRO {ip} {"Infrared Phys."}

MACRO {irp} {"Infrared Phys."}

MACRO {jap} {"J. Appl. Phys."}

MACRO {jasa} {"J. Acoust. Soc. America"}

MACRO {jcp} {"J. Comp. Phys."}

MACRO {jocp} {"J. Chem. Phys."}   %%EDP Sciences: 03/11/2011

MACRO {jetp} {"Sov. Phys.--JETP"}

MACRO {jfe} {"J. Fusion Energy"}

MACRO {jfm} {"J. Fluid Mech."}

MACRO {jmp} {"J. Math. Phys."}

MACRO {jne} {"J. Nucl. Energy"}

MACRO {jnec} {"J. Nucl. Energy, C: Plasma Phys., Accelerators, Thermonucl. Res."}

MACRO {jnm} {"J. Nucl. Mat."}

MACRO {jpc} {"J. Phys. Chem."}

MACRO {jpp} {"J. Plasma Phys."}

MACRO {jpsj} {"J. Phys. Soc. Jpn"}  

MACRO {jsi} {"J. Sci. Instrum."}

MACRO {jvst} {"J. Vac. Sci. \& Tech."}

MACRO {nat} {"Nature"}

MACRO {nature} {"Nature"}



MACRO {nedf} {"Nucl. Eng. \& Design/Fusion"}

MACRO {nf} {"Nucl. Fusion"}

MACRO {nim} {"Nucl. Inst. \& Meth."}

MACRO {nimpr} {"Nucl. Inst. \& Meth. in Phys. Res."}

MACRO {np} {"Nucl. Phys."}

MACRO {npb} {"Nucl. Phys. B"}

MACRO {nt/f} {"Nucl. Tech./Fusion"}

MACRO {npbpc} {"Nucl. Phys. B (Proc. Suppl.)"}

MACRO {inc} {"Nuovo Cimento"}

MACRO {nc} {"Nuovo Cimento"}

MACRO {pf} {"Phys. Fluids"}

MACRO {pfa} {"Phys. Fluids A: Fluid Dyn."}

MACRO {pfb} {"Phys. Fluids B: Plasma Phys."}

MACRO {pl} {"Phys. Lett."}

MACRO {pla} {"Phys. Lett. A"}

MACRO {plb} {"Phys. Lett. B"}

MACRO {prep} {"Phys. Rep."}

MACRO {pnas} {"Proc. Nat. Acad. Sci. USA"}

MACRO {pp} {"Phys. Plasmas"}

MACRO {ppcf} {"Plasma Phys. \& Controlled Fusion"}

MACRO {phitrsl} {"Philos. Trans. Roy. Soc. London"}

MACRO {prl} {"Phys. Rev. Lett."}

MACRO {pr} {"Phys. Rev."}

MACRO {physrev} {"Phys. Rev."}

MACRO {pra} {"Phys. Rev. A"}

MACRO {prb} {"Phys. Rev. B"}

MACRO {prc} {"Phys. Rev. C"}

MACRO {prd} {"Phys. Rev. D"}

MACRO {pre} {"Phys. Rev. E"}

MACRO {ps} {"Phys. Scripta"}

MACRO {procrsl} {"Proc. Roy. Soc. London"}

MACRO {rmp} {"Rev. Mod. Phys."}

MACRO {rsi} {"Rev. Sci. Inst."}

MACRO {science} {"Science"}


MACRO {sciam} {"Sci. Am."}

MACRO {sam} {"Stud. Appl. Math."}

MACRO {sjpp} {"Sov. J. Plasma Phys."}

MACRO {spd} {"Sov. Phys.--Doklady"}

MACRO {sptp} {"Sov. Phys.--Tech. Phys."}

MACRO {spu} {"Sov. Phys.--Uspeki"}

MACRO {st} {"Sky and Telesc."}





 % End module: physjour.mbs



 %-------------------------------------------------------------------
 % Begin module:
 % \ProvidesFile{geojour.mbs}[1999/11/16 2.0g (PWD)]
MACRO {aisr} {"Adv. Space Res."}
MACRO {ag} {"Ann. Geophys."}
MACRO {anigeo} {"Ann. Geofis."}
MACRO {angl} {"Ann. Glaciol."}
MACRO {andmet} {"Ann. d. Meteor."}
MACRO {andgeo} {"Ann. d. Geophys."}
MACRO {andphy} {"Ann. Phys.-Paris"}
MACRO {afmgb} {"Arch. Meteor. Geophys. Bioklimatol."}
MACRO {atph} {"Atm\'osphera"}
MACRO {aao} {"Atmos. Ocean"}
MACRO {ass}{"Astrophys. Space Sci."}
MACRO {atenv} {"Atmos. Environ."}
MACRO {aujag} {"Aust. J. Agr. Res."}
MACRO {aumet} {"Aust. Meteorol. Mag."}
MACRO {blmet} {"Bound.-Lay. Meteorol."}
MACRO {bams} {"Bull. Amer. Meteorol. Soc."}
MACRO {cch} {"Clim. Change"}
MACRO {cdyn} {"Clim. Dynam."}
MACRO {cbul} {"Climatol. Bull."}
MACRO {cap} {"Contrib. Atmos. Phys."}
MACRO {dsr} {"Deep-Sea Res."}
MACRO {dhz} {"Dtsch. Hydrogr. Z."}
MACRO {dao} {"Dynam. Atmos. Oceans"}
MACRO {eco} {"Ecology"}
MACRO {empl}{"Earth, Moon and Planets"}
MACRO {envres} {"Environ. Res."}
MACRO {envst} {"Environ. Sci. Technol."}
MACRO {ecms} {"Estuarine Coastal Mar. Sci."}
MACRO {expa}{"Exper. Astron."}
MACRO {geoint} {"Geofis. Int."}
MACRO {geopub} {"Geofys. Publ."}
MACRO {geogeo} {"Geol. Geofiz."}
MACRO {gafd} {"Geophys. Astrophys. Fluid Dyn."}
MACRO {gfd} {"Geophys. Fluid Dyn."}
MACRO {geomag} {"Geophys. Mag."}
MACRO {georl} {"Geophys. Res. Lett."}
MACRO {grl} {"Geophys. Res. Lett."}
MACRO {ga} {"Geophysica"}
MACRO {gs} {"Geophysics"}
MACRO {ieeetap} {"IEEE Trans. Antenn. Propag."}
MACRO {ijawp} {"Int. J. Air Water Pollut."}
MACRO {ijc} {"Int. J. Climatol."}
MACRO {ijrs} {"Int. J. Remote Sens."}
MACRO {jam} {"J. Appl. Meteorol."}
MACRO {jaot} {"J. Atmos. Ocean. Technol."}
MACRO {jatp} {"J. Atmos. Terr. Phys."}
MACRO {jce} {"J. Climate"}
MACRO {jcam} {"J. Climate Appl. Meteor."}
MACRO {jcm} {"J. Climate Meteor."}
MACRO {jcy} {"J. Climatol."}
MACRO {jgr} {"J. Geophys. Res."}
MACRO {jga} {"J. Glaciol."}
MACRO {jh} {"J. Hydrol."}
MACRO {jmr} {"J. Mar. Res."}
MACRO {jmrj} {"J. Meteor. Res. Japan"}
MACRO {jm} {"J. Meteor."}
MACRO {jpo} {"J. Phys. Oceanogr."}
MACRO {jra} {"J. Rech. Atmos."}
MACRO {jaes} {"J. Aeronaut. Sci."}
MACRO {japca} {"J. Air Pollut. Control Assoc."}
MACRO {jas} {"J. Atmos. Sci."}
MACRO {jmts} {"J. Mar. Technol. Soc."}
MACRO {jmsj} {"J. Meteorol. Soc. Japan"}
MACRO {josj} {"J. Oceanogr. Soc. Japan"}
MACRO {jwm} {"J. Wea. Mod."}
MACRO {lao} {"Limnol. Oceanogr."}
MACRO {mwl} {"Mar. Wea. Log"}
MACRO {mau} {"Mausam"}
MACRO {meteor} {"``Meteor'' Forschungsergeb."}
MACRO {map} {"Meteorol. Atmos. Phys."}
MACRO {metmag} {"Meteor. Mag."}
MACRO {metmon} {"Meteor. Monogr."}
MACRO {metrun} {"Meteor. Rundsch."}
MACRO {metzeit} {"Meteor. Z."}
MACRO {metgid} {"Meteor. Gidrol."}
MACRO {mwr} {"Mon. Weather Rev."}
MACRO {nwd} {"Natl. Weather Dig."}
MACRO {nzjmfr} {"New Zeal. J. Mar. Freshwater Res."}
MACRO {npg} {"Nonlin. Proc. Geophys."}
MACRO {om} {"Oceanogr. Meteorol."}
MACRO {ocac} {"Oceanol. Acta"}
MACRO {oceanus} {"Oceanus"}
MACRO {paleoc} {"Paleoceanography"}
MACRO {pce} {"Phys. Chem. Earth"}
MACRO {pmg} {"Pap. Meteor. Geophys."}
MACRO {ppom} {"Pap. Phys. Oceanogr. Meteor."}
MACRO {physzeit} {"Phys. Z."}
MACRO {pps} {"Planet. Space Sci."}
MACRO {pss} {"Planet. Space Sci."}
MACRO {pag} {"Pure Appl. Geophys."}
MACRO {qjrms} {"Quart. J. Roy. Meteorol. Soc."}
MACRO {quatres} {"Quat. Res."}
MACRO {rsci} {"Radio Sci."}
MACRO {rse} {"Remote Sens. Environ."}
MACRO {rgeo} {"Rev. Geophys."}
MACRO {rgsp} {"Rev. Geophys. Space Phys."}
MACRO {rdgeo} {"Rev. Geofis."}
MACRO {revmeta} {"Rev. Meteorol."}
MACRO {sgp}{"Surveys in Geophys."}
MACRO {sp} {"Solar Phys."}
MACRO {ssr} {"Space Sci. Rev."}
MACRO {tellus} {"Tellus"}
MACRO {tac} {"Theor. Appl. Climatol."}
MACRO {tagu} {"Trans. Am. Geophys. Union (EOS)"}
MACRO {wrr} {"Water Resour. Res."}
MACRO {weather} {"Weather"}
MACRO {wafc} {"Weather Forecast."}
MACRO {ww} {"Weatherwise"}
MACRO {wmob} {"WMO Bull."}
MACRO {zeitmet} {"Z. Meteorol."}
 % End module: geojour.mbs

























 %-------------------------------------------------------------------

 % Begin module:


 % \ProvidesFile{photjour.mbs}[1999/02/24 2.0b (PWD)]








































































































MACRO {appopt} {"Appl. Opt."}

MACRO {bell} {"Bell Syst. Tech. J."}

MACRO {ell} {"Electron. Lett."}

MACRO {jasp} {"J. Appl. Spectr."}

MACRO {jqe} {"IEEE J. Quantum Electron."}

MACRO {jlwt} {"J. Lightwave Technol."}

MACRO {jmo} {"J. Mod. Opt."}

MACRO {josa} {"J. Opt. Soc. America"}

MACRO {josaa} {"J. Opt. Soc. Amer.~A"}

MACRO {josab} {"J. Opt. Soc. Amer.~B"}

MACRO {jdp} {"J. Phys. (Paris)"}

MACRO {oc} {"Opt. Commun."}

MACRO {ol} {"Opt. Lett."}

MACRO {phtl} {"IEEE Photon. Technol. Lett."}

MACRO {pspie} {"Proc. Soc. Photo-Opt. Instrum. Eng."}

MACRO {sse} {"Solid-State Electron."}

MACRO {sjot} {"Sov. J. Opt. Technol."}

MACRO {sjqe} {"Sov. J. Quantum Electron."}

MACRO {sleb} {"Sov. Phys.--Leb. Inst. Rep."}

MACRO {stph} {"Sov. Phys.--Techn. Phys."}

MACRO {stphl} {"Sov. Techn. Phys. Lett."}

MACRO {vr} {"Vision Res."}

MACRO {zph} {"Z. f. Physik"}

MACRO {zphb} {"Z. f. Physik~B"}

MACRO {zphd} {"Z. f. Physik~D"}

MACRO {CLEO} {"CLEO"}

MACRO {ASSL} {"Adv. Sol.-State Lasers"}

MACRO {OSA}  {"OSA"}




 % End module: photjour.mbs



%% Copyright 1994-2000 Patrick W Daly
MACRO {acmcs} {"ACM Comput. Surv."}

MACRO {acta} {"Acta Inf."}

MACRO {cacm} {"Commun. ACM"}

MACRO {ibmjrd} {"IBM J. Res. Dev."}

MACRO {ibmsj} {"IBM Syst.~J."}

MACRO {ieeese} {"IEEE Trans. Software Eng."}

MACRO {ieeetc} {"IEEE Trans. Comput."}

MACRO {ieeetcad}
 {"IEEE Trans. Comput. Aid. Des."}

MACRO {ipl} {"Inf. Process. Lett."}

MACRO {jacm} {"J.~ACM"}

MACRO {jcss} {"J.~Comput. Syst. Sci."}

MACRO {scp} {"Sci. Comput. Program."}

MACRO {sicomp} {"SIAM J. Comput."}

MACRO {tocs} {"ACM Trans. Comput. Syst."}

MACRO {tods} {"ACM Trans. Database Syst."}

MACRO {tog} {"ACM Trans. Graphic."}

MACRO {toms} {"ACM Trans. Math. Software"}

MACRO {toois} {"ACM Trans. Office Inf. Syst."}

MACRO {toplas} {"ACM Trans. Progr. Lang. Syst."}

MACRO {tcs} {"Theor. Comput. Sci."}

FUNCTION {bibinfo.check}
{ swap$
  duplicate$ missing$
    {
      pop$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ pop$
        }
        { swap$
          "" * swap$ * "" *
        }
      if$
    }
  if$
}
FUNCTION {bibinfo.warn}
{ swap$
  duplicate$ missing$
    {
      swap$ "missing " swap$ * " in " * cite$ * warning$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ "empty " swap$ * " in " * cite$ * warning$
        }
        { swap$
          "" * swap$ * "" *
        }
      if$
    }
  if$
}
FUNCTION {format.eprint}
{ eprint duplicate$ empty$
    'skip$
    { "\texttt"                           %%EDP Sciences: il y avait "\eprint"
      archive empty$
        'skip$
        { "[" * archive * "]" * }
      if$
      "{" * swap$ * "}" *
    }
  if$
}
FUNCTION {format.url}
{ url empty$
    { "" }
    { "\urlstyle{tt}\url{" url * "}" * }           %%Correction by foley at ru dot is
  if$
}

STRINGS  { bibinfo}
INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 'bibinfo :=
  duplicate$ empty$ 'skip$ {
  's :=
  "" 't :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{f{.}.}" format.name$ duplicate$ empty$ 'skip$  
        { tie.or.space.prefix bib.fname.font swap$ * }
      if$
      s nameptr
      "{vv~}{ll}" format.name$ bib.name.font *
      s nameptr
      "{jj}" format.name$ duplicate$ empty$ 'skip$
        { bib.fname.font ", " swap$ * }
      if$
      *
      bibinfo bibinfo.check
      't :=
      nameptr #1 >
        {
          nameptr #0
          #10 +
          #1 + =
          numnames #0
          #10 +
          > and
            { "others" 't :=
              #1 'namesleft := }
            'skip$
          if$
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "" * }
                'skip$
              if$
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " " * bbl.etal bib.name.font *
                }
                {
                  bbl.and
                  bib.name.font
                  " " * * t *  
                }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  } if$
}
FUNCTION {format.names.ed}
{
  format.names
}
FUNCTION {format.key}
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {format.authors}
{ author "" format.names    
    duplicate$ empty$ 'skip$
    { collaboration "" bibinfo.check     
      duplicate$ empty$ 'skip$
        { " (" swap$ * ")" * }
      if$
      *
    }
  if$
}
FUNCTION {get.bbl.editor}
{ editor num.names$ #1 > 'bbl.editors 'bbl.editor if$ }

FUNCTION {format.editors}
{ editor "" format.names duplicate$ empty$ 'skip$     
    {
      "," *
      " " *
      get.bbl.editor
      *
    }
  if$
}
FUNCTION {format.isbn}
{ isbn "" bibinfo.check    
  duplicate$ empty$ 'skip$
    {
      "ISBN " swap$ *
    }
  if$
}

FUNCTION {format.issn}
{ issn "" bibinfo.check    
  duplicate$ empty$ 'skip$
    {
      "ISSN " swap$ *
    }
  if$
}

FUNCTION {format.note}
{
 note empty$
    { "" }
    { note #1 #1 substring$
      duplicate$ "{" =
        'skip$
        { output.state mid.sentence =
          { "l" }
          { "u" }
        if$
        change.case$
        }
      if$
      note #2 global.max$ substring$ * "" bibinfo.check    
    }
  if$
}

FUNCTION {format.title}
{ title
  duplicate$ empty$
    { skip$ }
    { "t" change.case$ }
  if$
  "" bibinfo.check    
  duplicate$ empty$ 'skip$
    {
      emphasize
    }
  if$
}

FUNCTION {format.full.names}
{'s :=
 "" 't :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}" format.name$
      't :=
      nameptr #1 >
        {
          nameptr #0
          #10 +
          #1 + =
          numnames #0
          #10 +
          > and
            { "others" 't :=
              #1 'namesleft := }
            'skip$
          if$
          namesleft #1 >
            { ", " * t * }
            {
              s nameptr "{ll}" format.name$ duplicate$ "others" =
                { 't := }
                { pop$ }
              if$
              t "others" =
                {
                  " " * bbl.etal *
                  cite.name.font
                }
                {
                  numnames #2 >
                    { "," * }
                    'skip$
                  if$
                  bbl.and
                  space.word * t *
                }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
  t "others" =
    'skip$
    { cite.name.font }
  if$
}

FUNCTION {author.editor.key.full}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.full.names }
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {author.key.full}
{ author empty$
    { key empty$
         { cite$ #1 #3 substring$ }
          'key
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {editor.key.full}
{ editor empty$
    { key empty$
         { cite$ #1 #3 substring$ }
          'key
      if$
    }
    { editor format.full.names }
  if$
}

FUNCTION {make.full.names}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.full
    { type$ "proceedings" =
        'editor.key.full
        'author.key.full
      if$
    }
  if$
}

%%%%%%%%%%%%%%%%%% Houssni %%%%%%%%%%%%%%%%%%%%
%FUNCTION {output.bibitem}
%{ newline$
%  "\bibitem[{" write$
%  label write$
%  ")" make.full.names duplicate$ short.list =
%     { pop$ }
%     { * }
%   if$
%  "}]{" * write$
%  cite$ write$
%  "}" write$
%  newline$
%  ""
%  before.all 'output.state :=
%}
%
FUNCTION {output.bibitem}
{ newline$
  "\bibitem" "{" * write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

FUNCTION {n.dashify}
{
  't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {word.in}
{ bbl.in
  " " * }

FUNCTION {format.date}
{ year "" bibinfo.check duplicate$ empty$    
    {
      "empty year in " cite$ * "; set to ????" * warning$
       pop$ "????"
    }
    'skip$
  if$
  extra.label *
  before.all 'output.state :=
  " (" swap$ * ")" *
}
FUNCTION {format.date.misc}
{
  year empty$ 'skip$ {
  format.date "year" output.check
  } if$
}
FUNCTION {format.btitle}
{ title "" bibinfo.check    
  duplicate$ empty$ 'skip$
    {
      emphasize
    }
  if$
}
FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}
FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { bbl.volume volume tie.or.space.prefix
      "" bibinfo.check * *    
      series "" bibinfo.check    
      duplicate$ empty$ 'pop$
        { swap$ bbl.of space.word * swap$
          emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}
FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { series empty$
            { number "" bibinfo.check     
            }
        { output.state mid.sentence =
            { bbl.number }
            { bbl.number capitalize }
          if$
          number tie.or.space.prefix "" bibinfo.check * *    
          bbl.in space.word *
          series "" bibinfo.check *    
        }
      if$
    }
      if$
    }
    { "" }
  if$
}
FUNCTION {is.num}
{ chr.to.int$
  duplicate$ "0" chr.to.int$ < not
  swap$ "9" chr.to.int$ > not and
}

FUNCTION {extract.num}
{ duplicate$ 't :=
  "" 's :=
  { t empty$ not }
  { t #1 #1 substring$
    t #2 global.max$ substring$ 't :=
    duplicate$ is.num
      { s swap$ * 's := }
      { pop$ "" 't := }
    if$
  }
  while$
  s empty$
    'skip$
    { pop$ s }
  if$
}

FUNCTION {convert.edition}
{ extract.num "l" change.case$ 's :=
  s "first" = s "1" = or
    { bbl.first 't := }
    { s "second" = s "2" = or
        { bbl.second 't := }
        { s "third" = s "3" = or
            { bbl.third 't := }
            { s "fourth" = s "4" = or
                { bbl.fourth 't := }
                { s "fifth" = s "5" = or
                    { bbl.fifth 't := }
                    { s #1 #1 substring$ is.num
                        { s eng.ord 't := }
                        { edition 't := }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
  t
}

FUNCTION {format.edition}
{ edition duplicate$ empty$ 'skip$
    {
      convert.edition
      output.state mid.sentence =
        { "l" }
        { "t" }
      if$ change.case$
      "" bibinfo.check    
      "~" * bbl.edition *
    }
  if$
}
INTEGERS { multiresult }
FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}
FUNCTION {format.pages}
{ pages duplicate$ empty$ 'skip$
    { duplicate$ multi.page.check
        {
          bbl.pages swap$
          n.dashify
        }
        {
          bbl.page swap$
        }
      if$
      tie.or.space.prefix
      "" bibinfo.check    
      * *
    }
  if$
}
FUNCTION {first.page}
{ 't :=
  ""
    {  t empty$ not t #1 #1 substring$ "-" = not and }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
  while$
}

FUNCTION {format.journal.pages}
{ pages duplicate$ empty$ 'pop$
    { swap$ duplicate$ empty$
        { pop$ pop$ format.pages }
        {
          ", " *
          swap$
          first.page
          "" bibinfo.check    
          *
        }
      if$
    }
  if$
}
FUNCTION {format.journal.eid}
{ eid "" bibinfo.check    
  duplicate$ empty$ 'skip$
    { swap$ duplicate$ empty$ 'skip$
      {
          ", " *
      }
      if$
      swap$
      numpages empty$ 'skip$
        { bbl.eidpp numpages tie.or.space.prefix
          "" bibinfo.check * *    
          " (" swap$ * ")" * *
        }
      if$
    }
  if$ *
}
FUNCTION {format.vol.num.pages}
{ volume field.or.null
  bolden
%%EDP Sciences: 19/04/2012
  number empty$
    'skip$
    { %"(" number * ")" * *
      volume empty$
	{ "there's a number but no volume in " cite$ * warning$ }
	'skip$
      if$
    }
  if$
%% 
  eid empty$
    { format.journal.pages }
    { format.journal.eid }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { bbl.chapter }
        { type "l" change.case$
          "" bibinfo.check    
        }
      if$
      chapter tie.or.space.prefix
      "" bibinfo.check    
      * *
      pages empty$
        'skip$
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.booktitle}
{
  booktitle "" bibinfo.check    
  emphasize
}
FUNCTION {format.in.ed.booktitle}
{ format.booktitle duplicate$ empty$ 'skip$
    {
      editor "" format.names.ed duplicate$ empty$ 'pop$    
        {
          bbl.edby
          " " * swap$ *
          swap$
          "," *
          " " * swap$
          * }
      if$
      word.in swap$ *
    }
  if$
}
FUNCTION {format.thesis.type}
{ type duplicate$ empty$
    'pop$
    { swap$ pop$
      "t" change.case$ "" bibinfo.check    
    }
  if$
}
FUNCTION {format.tr.number}
{ number "" bibinfo.check    
  type duplicate$ empty$
    { pop$ bbl.techrep }
    'skip$
  if$
  "" bibinfo.check    
  swap$ duplicate$ empty$
    { pop$ "t" change.case$ }
    { tie.or.space.prefix * * }
  if$
}
FUNCTION {format.article.crossref}
{
  word.in
  " \cite{" * crossref * "}" *
}
FUNCTION {format.book.crossref}
{ volume duplicate$ empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      pop$ word.in
    }
    { bbl.volume
      swap$ tie.or.space.prefix "" bibinfo.check * * bbl.of space.word * 
    }
  if$
  " \cite{" * crossref * "}" *
}
FUNCTION {format.incoll.inproc.crossref}
{
  word.in
  " \cite{" * crossref * "}" *
}
FUNCTION {format.org.or.pub}
{ 't :=
  ""
      add.blank "(" *
      t empty$
        { address "" bibinfo.check *    
        }
        { t *
          address empty$
            'skip$
            { ", " * address "" bibinfo.check *     
            }
          if$
        }
      if$
      year duplicate$ empty$
        { "empty year in " cite$ * "; set to ????" * warning$
           pop$ "????" }
        { "" bibinfo.check     
        extra.label * }
      if$
      t empty$ address empty$ and
        { * }
        { ", " swap$ * * }
      if$
      ")" *
}
FUNCTION {format.publisher.address}
{ publisher "" bibinfo.warn format.org.or.pub     
}

FUNCTION {format.organization.address}
{ organization "" bibinfo.check     
format.org.or.pub
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  crossref missing$
    {
     ""
      journal
      duplicate$ empty$
      { pop$ pop$ } {
        "" bibinfo.check    
        * "journal" output.check
      add.blank
      } if$
      format.vol.num.pages output
      format.date "year" output.check
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  %format.issn output  %%EDP Sciences: 03/11/2011
  format.note output
  format.eprint output
  %format.url output   %%EDP Sciences: 03/11/2011
  fin.entry
}
FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.number.series output
      format.edition output              
      format.publisher.address output      
    }
    {
      format.book.crossref output.nonnull
      format.date "year" output.check
    }
  if$
  format.isbn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output
  format.title "title" output.check
  howpublished "" bibinfo.check output    
  address "" bibinfo.check output         
  format.date "year" output.check
  format.isbn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    {
      format.publisher.address output
      format.bvolume output
      format.chapter.pages "chapter and pages" output.check
      format.number.series output
    }
    {
      format.chapter.pages "chapter and pages" output.check
      format.book.crossref output.nonnull
      format.date "year" output.check
    }
  if$
  format.edition output
  crossref missing$
    { format.isbn output }
    'skip$
  if$
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.publisher.address output
      format.bvolume output
      format.number.series output
      format.chapter.pages output
      format.edition output
      format.isbn output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  format.btitle "title" output.check   
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      publisher empty$
        { format.organization.address output }
        { organization "" bibinfo.check output    
          format.publisher.address output
        }
      if$
      format.bvolume output
      format.number.series output
      format.pages output
      format.isbn output
      format.issn output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {conference} { inproceedings }
FUNCTION {manual}
{ output.bibitem
  format.authors output
  author format.key output
  format.btitle "title" output.check
  organization "" bibinfo.check output    
  address "" bibinfo.check output    
  format.edition output
  format.date "year" output.check
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  bbl.mthesis format.thesis.type output.nonnull
  school "" bibinfo.warn output     
  address "" bibinfo.check output    
  format.date "year" output.check
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output
  format.title output
  howpublished "" bibinfo.check output    
  format.date.misc
  format.note output
  format.eprint output
  format.url output
  fin.entry
}
FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  bbl.phdthesis format.thesis.type output.nonnull
  school "" bibinfo.warn output     
  address "" bibinfo.check output    
  format.date "year" output.check
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  format.editors output
  editor format.key output
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  publisher empty$
    { format.organization.address output }
    { organization "" bibinfo.check output    
      format.publisher.address output
    }
  if$
  format.isbn output
  format.issn output
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  format.tr.number output.nonnull
  institution "" bibinfo.warn output     
  address "" bibinfo.check output    
  format.date "year" output.check
  format.note output
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  format.date.misc
  format.note "note" output.check
  format.eprint output
  format.url output
  fin.entry
}

FUNCTION {default.type} { misc }
READ
FUNCTION {sortify}
{ purify$
  "l" change.case$
}
INTEGERS { len }
FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}
FUNCTION {format.lab.names}
{ 's :=
  "" 't :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$
      " " * bbl.etal *
      cite.name.font
      "others" 't :=
    }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            {
              " " * bbl.etal *
              cite.name.font
              "others" 't :=
            }
            { bbl.and space.word * s #2 "{vv~}{ll}" format.name$
              * }
          if$
        }
      if$
    }
  if$
  t "others" =
    'skip$
    { cite.name.font }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {calc.short.authors}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.label
        'author.key.label
      if$
    }
  if$
  'short.list :=
}

FUNCTION {calc.label}
{ calc.short.authors
  short.list
  "("
  *
  year duplicate$ empty$
  short.list key field.or.null = or
     { pop$ "" }
     'skip$
  if$
  *
  'label :=
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}"
      format.name$ 't :=
      nameptr #1 >
        {
          nameptr #0
          #10 +
          #1 + =
          numnames #0
          #10 +
          > and
            { "others" 't :=
              #1 'namesleft := }
            'skip$
          if$
          "   "  *
          namesleft #1 = t "others" = and
            { "zzzzz" * }
            { t sortify * }
          if$
        }
        { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}
FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}
FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}
FUNCTION {editor.sort}
{ editor empty$
    { key empty$
        { "to sort, need editor or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}
INTEGERS { seq.num }
FUNCTION {init.seq}
{ #0 'seq.num :=}
EXECUTE {init.seq}
FUNCTION {int.to.fix}
{ "000000000" swap$ int.to.str$ *
  #-1 #10 substring$
}
FUNCTION {presort}
{ calc.label
  label sortify
  "    "
  *
  seq.num #1 + 'seq.num :=
  seq.num  int.to.fix
  'sort.label :=
  sort.label
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}
SORT
STRINGS { last.label next.extra }
INTEGERS { last.extra.num number.label }
FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
  #0 'number.label :=
}
FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
  number.label #1 + 'number.label :=
}
FUNCTION {reverse.pass}
{ next.extra "" =
    { "" 'extra.label := }
    'skip$
  if$
  extra.label 'next.extra :=
  extra.label
  duplicate$ empty$
    'skip$
    { "" * }         %%EDP Sciences: { "{\natexlab{" swap$ * "}}" * }
  if$
  'extra.label :=
  label extra.label * 'label :=
}
EXECUTE {initialize.extra.label.stuff}
ITERATE {forward.pass}
REVERSE {reverse.pass}
FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}
ITERATE {bib.sort.order}
SORT
FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{" number.label int.to.str$ * "}" *
  write$ newline$
}
EXECUTE {begin.bib}
EXECUTE {init.state.consts}
ITERATE {call.type$}
FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}
EXECUTE {end.bib}
%% End of customized bst file
%%
%% End of file `apsrev.bst'.

